PPContactTracing: A Privacy-Preserving Contact Tracing Protocol for COVID-19 Pandemic

Several contact tracing solutions have been proposed and implemented all around the globe to combat the spread of COVID-19 pandemic. But, most of these solutions endanger the privacy rights of the individuals and hinder their widespread adoption. We propose a privacy-preserving contact tracing protocol for the efficient tracing of the spread of the global pandemic. It is based on the private set intersection (PSI) protocol and utilizes the homomorphic properties to preserve the privacy at the individual level. A hierarchical model for the representation of landscapes and rate-limiting factor on the number of queries have been adopted to maintain the efficiency of the protocol.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> data/512.dat <==
10 0.3
11
700ms
12
1.16s
13
1.89s
14
3.2s
15
5.8s
16
11.73s
17
22.62s
18
43s
19 1m25

==> notes.txt <==
Lemmas - Semantic security, CCA security?

                Privacy of Infected GPS | Privacy of healthy GPS | Meta-data and Identifiers | Computation load | Threat model | Technology 
Ours
Safepaths
Arogyasetu
GAEN


               Interactive | Communication rounds | No upload by one participant | Trust with computation party | Computation
Ours
Pinkas et al

Extra section on hierarchical partitioning

For the protocol -
   1. Communication complexity
   2. Computation complexity
   3. How to deal with the time component
   4. Describe the threat model and what all attacks are possible for both protocols


- plot with 1024 and 4096 bit security with varying number of set size (x-axis) and computation time (y-axis)

- Table for practical numbers
- Set size
- Communication MB
- Computation client side
- Computation server side
- For both cases - PSI and PSI cardinality

- Diagram depicting the overal scheme
